HST survey of the Orion Nebula Cluster in the H$_2$O 1.4 $\mu$m absorption band: III. The population of sub-stellar binary companions

We present new results concerning the sub-stellar binary population in the Orion Nebula Cluster (ONC). Using the Karhunen-Lo\`{e}ve Image Projection (KLIP) algorithm, we have reprocessed images taken with the IR channel of the Wide Field Camera 3 mounted on the Hubble Space Telescope to unveil faint close companions in the wings of the stellar PSFs. Starting with a sample of $1392$ bona-fide not saturated cluster members, we detect $39$ close-pairs cluster candidates with separation $0.16''-0.77''$. The primary masses span a range M$_p$ $\sim 0.015-1.27$ M$_{\odot}$ whereas for the companions we derive M$_c$ $\sim 0.004-0.54$ M$_{\odot}$. Of these $39$ binary systems, $18$ were already known while the remaining $21$ are new detections. Correcting for completeness and combining our catalog with previously detected ONC binaries, we obtain an overall binary fraction of $11.5\% \pm 0.9\%$. Compared to other star forming regions, our multiplicity function is $\sim 2$ smaller than e.g. Taurus, while compared to the binaries in the field we obtain comparable values. We analyze the mass function of the binaries, finding differences between the mass distribution of binaries and single stars and between primary and companion mass distributions. The mass ratio shows a bottom-heavy distribution with median value of $M_c/M_p \sim 0.25$. Overall our results suggest that ONC binaries may represent a template for the typical population of field binaries, supporting the hypothesis that the ONC may be regarded as a most typical star forming region in the Milky Way.

==> tables/datafile1.txt <==
Title: Candidate Binaries catalog (Paper I)
Authors: Giovanni Maria Strampelli
Table: 1
================================================================================
Byte-by-byte Description of file: datafile.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label       Explanations
--------------------------------------------------------------------------------
   1-  2 A2     --        ID          Catalog entry number
   4- 11 A8     --        WFC3IDp     Primary ID from Catalog I
  13- 20 A8     --        WFC3IDc     Companion ID from Catalog I (1)
  22- 32 A11    --        SimbadName  Simbad name designation
  34- 44 A11    deg       RAdeg       Primary Right Ascension (2000.0)
  46- 57 A12    deg       DEdeg       Primary Declination (J2000.0)
  59- 65 A7     mag       m130p       Primary F130N filter magnitude from Catalog I
  67- 77 A11    mag       colorp      Primary F130N-F139M color from Catalog I
  79- 85 A7     mag       dmag130p    Primary F130N filter magnitude uncertainty from Catalog I
  87-100 A14    mag       dcolorp     Primary F130N-F139M color uncertainty from Catalog I
 102-109 A8     mag       m130c       Companion F130N filter magnitude from aperture photometry
 111-121 A11    mag       colorc      Companion F130N-F139M color from aperture photometry
 123-129 A7     mag       dmag130c    Companion F130N filter magnitude uncertainty from aperture photometry
 131-144 A14    mag       dcolorc     Companion F130N-F139M color uncertainty from aperture photometry
 146-153 A8     solMass   MASSp       Primary mass
 155-162 A8     solMass   MASSc       Companion mass
 164-171 A8     solMass   eMASSp      Primary mass error
 173-180 A8     solMass   eMASSc      Companion mass error
 182-188 A7     deg       PA          Position angle
 190-199 A10    arcsec    Sep         Separation between primary and companion
 201-213 A13    arcsec    SepOriC     Distance from teta1 OriC
--------------------------------------------------------------------------------
Note (1):  -1 if the companion is detected through KLIP
--------------------------------------------------------------------------------
0  112.0 -1.0 JW 39       83.65873105 -5.461256454 12.7852  0.07241 0.06655 0.00258 14.79325 -0.16490 0.06521 0.10838 0.265761 0.045624 0.007075 0.001164  11.04 0.39 630.53000
1  277.0 -1.0             83.75715053 -5.452742454 13.6095 -0.18075 0.01708 0.0045  15.57923 -0.38044 0.03513 0.06504 0.119621 0.031277 0.000737 0.000623  99.61 0.19 316.95000
2  326.0 -1.0 JW 290      83.77675985 -5.451311859 12.7123 -0.27704 0.01868 0.00997 13.52197 -0.55827 0.05769 0.10461 0.280446 0.100214 0.002345 0.002273 280.28 0.19 268.14000
3  330.0 -1.0             83.77159336 -5.434358914 13.4775 -0.07256 0.02798 0.0222  16.49632 -0.79747 0.03127 0.04469 0.151852 0.017179 0.001491 0.000305 354.69 0.64 233.43000
4  333.0 -1.0             83.78028406 -5.436474308 15.3643  0.10603 0.01405 0.01473 18.24483 -0.16565 0.03714 0.06303 0.183497 0.020358 0.001036 0.000866   9.79 0.19 217.70000
5  351.0 -1.0 JW 638      83.83343099 -5.486611088 13.4015  0.16228 0.17164 0.02449 14.99455 -0.26626 0.04088 0.05973 0.666812 0.115873 0.075648 0.003052 337.90 0.47 353.03000
6  355.0 -1.0             83.84672012 -5.476080805 13.6243 -0.17387 0.00100 0.00336 19.94556 -0.54334 0.17970 0.28330 0.132205 0.004614 3.5e-05  0.000223 191.76 0.77 327.13000
7  588.0 -1.0             83.89252874 -5.455090951 11.8697  0.02297 0.01133 0.03316 15.77574 -0.51272 0.02497 0.04258 0.519625 0.027329 0.003795 0.000757 134.19 0.44 355.41000
8  703.0 -1.0             83.61902968 -5.509038831 14.4798 -0.12672 0.01402 0.0054  20.09559 -0.55557 0.09975 0.28998 0.064618 0.004378 0.000643 0.000124 263.09 0.48 837.10000 
9  943.0 -1.0             83.82263551 -5.537828912 15.0015 -0.00517 0.00923 0.00788 16.19856 -0.36395 0.03040 0.05199 0.138769 0.048765 0.000325 0.000543   8.86 0.19 533.54000
10 1021.0 -1.0             83.88307815 -5.529921670 14.6918 -0.21926 0.01524 0.00222 19.26116 -0.34660 0.04380 0.08264 0.047936 0.005304 0.000267 5.2e-05   52.26 0.27 555.71000
11 1080.0 -1.0             83.95476263 -5.559047659 16.8017 -0.01070 0.01704 0.01693 19.66101 -0.37798 0.04246 0.07579 0.014534 0.005086 0.000129 5e-05    183.71 0.22 782.38000
12 1161.0 -1.0             83.89670965 -5.448594714 12.1409  0.05940 0.00886 0.01629 14.04119  0.12296 0.03058 0.05044 0.495625 0.088725 0.002556 0.001455 276.57 0.20 352.27000
13 1251.0 -1.0 JW 709      83.84242884 -5.443706152 11.2950  0.19391 0.00395 0.00074 12.32212  0.30177 0.06507 0.13168 1.237085 0.540864 0.002806 0.030071 283.37 0.21 212.60000
14 1331.0 -1.0             83.87796088 -5.408648543 12.6713 -0.11180 0.03893 0.02001 14.95313 -0.52360 0.03520 0.05679 0.286316 0.042394 0.004905 0.000628 302.46 0.38 224.40000
15 1407.0 -1.0 JW 570      83.82474913 -5.426100713 12.2306  0.04893 0.03399 9e-05   14.11821 -0.00270 0.05342 0.08013 0.406357 0.076947 0.009162 0.003184 348.93 0.26 132.99000
16 1541.0 -1.0 JW 152      83.72936023 -5.424836418 12.1775  0.04272 0.00146 0.00087 14.31968 -0.24743 0.04968 0.07978 0.472033 0.073861 0.000417 0.001101  51.60 0.28 345.24000
17 1543.0 -1.0 JW 151      83.72843059 -5.420142975 12.8720 -0.16330 0.04357 0.00869 14.36475  0.15954 0.05711 0.08939 0.235225 0.064372 0.003889 0.00266  325.05 0.24 342.58000
18 2007.0 -1.0             83.76287689 -5.377167160 11.7742 -0.00565 0.00886 0.01562 14.66854  0.06643 0.03497 0.05352 0.549350 0.047472 0.002964 0.000624 192.60 0.20 205.54000
19 2396.0 -1.0             83.85400660 -5.400418165 12.8879  0.25290 0.02858 0.02178 14.59045 -0.08418 0.03732 0.06801 0.888352 0.141468 0.016308 0.003351 255.61 0.29 133.26000
20 2404.0 -1.0             83.85195641 -5.400290404 13.1041 -0.08161 0.05475 0.01808 14.50296 -0.34182 0.03761 0.06597 0.222372 0.066542 0.004893 0.001752 293.64 0.28 126.07000
21 2464.0 -1.0             83.82696282 -5.401934612 11.7340  0.17088 0.01441 0.00394 16.60982 -0.55286 0.04746 0.08143 0.664391 0.015354 0.006383 0.000452 218.71 0.59  53.45000
22 2492.0 -1.0 [H97b] 9239 83.82851021 -5.373045614 13.4312  0.09716 0.07249 0.00778 14.38860 -0.36520 0.03982 0.07265 0.386487 0.117198 0.019113 0.002972 321.23 0.25  69.73000
23 2571.0 -1.0 JW 748      83.85038408 -5.359054015 12.4144  0.05594 0.16081 0.02832 13.75559 -0.08395 0.03971 0.05803 0.502218 0.112976 0.051514 0.002964 279.68 0.39 158.94000
24 2987.0 -1.0 JW 391      83.80338979 -5.345419412 11.3224  0.17154 0.08285 0.03132 13.01260  0.00255 0.03685 0.06362 0.910202 0.146558 0.045441 0.003309  84.52 0.33 168.46000
25 3162.0 -1.0             83.94418968 -5.373398132 12.3236 -0.01377 0.01082 0.00836 13.83882  0.10386 0.04147 0.06897 0.358728 0.086737 0.002629 0.001984 283.55 0.17 455.97000
26 3163.0 -1.0             83.95906780 -5.354670298 12.9224  0.02740 0.00393 0.00013 15.56152 -0.21944 0.04992 0.08604 0.279615 0.035214 0.000489 0.000885 263.01 0.32 521.21000
27 3190.0 -1.0             83.91659751 -5.374079790 14.8903  0.19968 0.00154 0.00207 16.45456 -0.23877 0.04946 0.08087 0.147277 0.043943 5.4e-05  0.000883 276.93 0.18 357.29000
28 3215.0 -1.0 JW 592      83.82726345 -5.305720178 12.7848  0.05202 0.00113 0.01292 15.22947 -0.10825 0.05243 0.08062 0.291030 0.040082 0.000139 0.000933 286.98 0.68 303.86000
29 3218.0 -1.0             83.81436417 -5.294169089 12.6269  0.26742 0.38227 0.01407 15.12996 -0.24847 0.03958 0.06008 0.973325 0.102288 0.327662 0.001419  12.66 0.19 344.17000
30 3230.0 -1.0 [H97b] 5066 83.83328440 -5.312926583 13.8058  0.07127 0.00429 0.0156  14.50429 -0.22902 0.04708 0.08146 0.284911 0.105316 0.000534 0.001688  76.95 0.27 281.33000
31 3374.0 -1.0 JW 444      83.81096945 -5.279462222 12.7867  0.03785 0.00227 0.00508 13.55771 -0.01232 0.03989 0.06889 0.360753 0.123214 0.000547 0.002977 190.83 0.20 397.72000
32 3389.0 -1.0 JW 383      83.80295947 -5.270397091 12.4198  0.09964 0.01635 0.01711 14.45130  0.05060 0.04968 0.09004 0.455527 0.076680 0.004731 0.003011 261.82 0.30 433.08000
33 3417.0 -1.0 JW 121      83.71336132 -5.281900184 12.4969  0.26695 0.00411 0.01021 15.37243  0.07765 0.05247 0.08043 0.654544 0.058168 0.001807 0.005689 193.84 0.39 542.25000
34 3419.0 -1.0 JW 147      83.72665926 -5.289194210 12.8445 -0.10358 0.02287 0.02017 14.06751  0.07032 0.03795 0.06591 0.287439 0.083779 0.002874 0.001815  14.46 0.33 490.27000
35 3752.0 -1.0             83.85630063 -5.567955921 13.1888 -0.17426 0.05613 0.01126 15.13862  0.05558 0.03967 0.06448 0.261800 0.046419 0.005693 0.000708  98.74 0.39 656.01000
36 3812.0 -1.0             83.77683236 -5.559786607 11.2943  0.20768 0.00940 0.00532 13.29019  0.08785 0.04471 0.06676 1.271108 0.230973 0.007019 0.010952  17.64 0.34 630.57000
37 3928.0 -1.0 JW 73       83.68635192 -5.561680361 11.1803  0.21699 0.00747 0.00508 13.89857 -0.17566 0.05462 0.08269 1.108330 0.106190 0.00447  0.001958 153.70 0.32 781.04000
38 4060.0 -1.0             83.90293523 -5.628204078 11.4120  0.13407 0.00452 0.03455 13.18169  0.26858 0.03682 0.06692 0.846030 0.128028 0.002024 0.002827 359.87 0.16 910.81000


==> tables/datafile2.txt <==
Title: Candidate Binaries catalog (Paper I)
Authors: Giovanni Maria Strampelli
Table: 2
================================================================================
Byte-by-byte Description of file: datafile.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label       Explanations
--------------------------------------------------------------------------------
   1-  2 A2     --        ID          Catalog entry number
   4- 11 A8     --        WFC3IDp     Primary ID from Catalog I
  13- 20 A8     --        WFC3IDc     Companion ID from Catalog I (1)
  22- 32 A11    --        SimbadName  Simbad name designation
  34- 44 A11    deg       RAdeg       Primary Right Ascension (2000.0)
  46- 57 A12    deg       DEdeg       Primary Declination (J2000.0)
  59- 65 A7     mag       m130p       Primary F130N filter magnitude from Catalog I
  67- 77 A11    mag       colorp      Primary F130N-F139M color from Catalog I
  79- 85 A7     mag       dmag130p    Primary F130N filter magnitude uncertainty from Catalog I
  87-100 A14    mag       dcolorp     Primary F130N-F139M color uncertainty from Catalog I
 102-109 A8     mag       m130c       Companion F130N filter magnitude from aperture photometry
 111-121 A11    mag       colorc      Companion F130N-F139M color from aperture photometry
 123-129 A7     mag       dmag130c    Companion F130N filter magnitude uncertainty from aperture photometry
 131-144 A14    mag       dcolorc     Companion F130N-F139M color uncertainty from aperture photometry
 146-153 A8     solMass   MASSp       Primary mass
 155-162 A8     solMass   MASSc       Companion mass
 164-171 A8     solMass   eMASSp      Primary mass error
 173-180 A8     solMass   eMASSc      Companion mass error
 182-188 A7     deg       PA          Position angle
 190-199 A10    arcsec    Sep         Separation between primary and companion
 201-213 A13    arcsec    SepOriC     Distance from teta1 OriC
--------------------------------------------------------------------------------
--------------------------------------------------------------------------------
39   56.0   57.0 JW 52       83.67010811 -5.469291606 12.4762 -0.10280 0.01050 0.02419 12.6109 -0.07530 0.17544 0.01007 0.319390 0.294837 0.002017 0.026015  52.49 0.23  606.50000
40  238.0  245.0             83.78614920 -5.483746113 12.5467  0.25674 0.02030 0.00317 13.2935  0.27660 0.03924 0.01055 0.304773 0.148041 0.003707 0.001391 100.11 1.73  358.21000
41  292.0  295.0 JW 222      83.75904395 -5.486073354 12.2413  0.13568 0.00245 0.00819 12.9594  0.12720 0.03694 0.02989 0.472413 0.288703 0.000702 0.004652  91.10 1.10  407.88000
42  293.0  297.0 JW 235      83.76484250 -5.490518796 12.4288  0.08384 0.01700 0.01154 12.8926  0.20911 0.33596 0.04195 0.392846 0.291612 0.004566 0.051289 161.56 0.57  411.36000
43  412.0  409.0 JW 422      83.80694950 -5.479491472 12.0332  0.09606 0.23364 0.06372 12.5605  0.10666 0.20579 0.03443 0.746202 0.450407 0.136334 0.060834  70.46 0.37  326.03000
44  753.0  754.0 JW 61       83.67804089 -5.477043065 11.8368 -0.01121 0.01237 0.00960 12.9269  0.09626 0.70721 0.06328 0.970304 0.420492 0.00626  0.325515 147.16 0.51  595.74000
45  803.0  804.0             83.71943096 -5.495858274 12.1265  0.09143 0.13229 0.01538 12.7255  0.01296 0.01626 0.02557 0.620919 0.373322 0.054193 0.00396    6.01 0.39  523.00000
46  857.0  856.0             83.78686627 -5.530307995 11.5871  0.17012 0.19642 0.03660 11.7648  0.11608 0.67489 0.06516 0.933022 0.847697 0.13524  0.461341  37.83 0.29  518.98000
47  892.0  897.0             83.85699037 -5.505832787 11.2803  0.14730 0.00951 0.02309 12.6551  0.06466 0.02170 0.01110 0.828948 0.288616 0.004103 0.002726 316.07 1.67  440.42000
48  894.0  900.0 JW 727      83.84501338 -5.527000855 12.2636  0.15405 0.01354 0.01051 14.4277  0.08010 0.06300 0.00569 0.457653 0.073295 0.003914 0.001426 291.03 0.79  503.44000
49 1248.0 1283.0             83.85831779 -5.429934619 11.3567  0.25637 0.02810 0.01127 14.9550  0.00250 0.02352 0.00545 0.798198 0.042626 0.012866 0.000412 285.94 1.03  203.63000
50 1406.0 1413.0 JW 509      83.81740099 -5.415657407 12.3663  0.14400 0.01447 0.02249 12.9353  0.07994 0.01686 0.02084 0.344818 0.218099 0.003521 0.001498  41.43 0.54   93.62000
51 1415.0 1425.0 [H97b] 9224 83.82657047 -5.407414011 12.9546  0.03889 0.02408 0.03683 13.3095 -0.09160 0.08866 0.03445 0.212993 0.146618 0.002143 0.003701 254.00 0.42   70.03000
52 1429.0 1441.0             83.81419875 -5.433193235 13.5574 -0.18268 0.01932 0.00492 17.1937 -0.31123 0.03401 0.03388 0.128238 0.010471 0.000738 0.000182  91.71 1.57  157.45000
53 1472.0 1473.0             83.81199692 -5.403242771 12.2095  0.03668 0.01502 0.00801 12.2540  0.06378 0.00146 0.00032 0.439431 0.420740 0.004345 0.000387 336.22 1.34   54.29000
54 1483.0 1494.0             83.81573332 -5.406840395 13.1448  0.08197 0.11398 0.00834 14.1365 -0.15250 0.21425 0.00495 0.172171 0.073254 0.0083   0.008503  84.78 0.25   62.63000
55 1493.0 1500.0             83.80571344 -5.398079905 13.7532 -0.40305 0.00883 0.03132 14.3648 -0.36328 0.00074 0.00117 0.105790 0.064912 0.000391 3.3e-05  280.12 0.98   55.33000
56 1527.0 1528.0 JW 392      83.80291343 -5.452961783 12.5712 -0.04860 0.00591 0.00510 12.5777 -0.05039 0.01511 0.00762 0.300361 0.299461 0.000737 0.001895  21.52 0.27  234.70000
57 1542.0 1540.0 JW 127      83.71669487 -5.411941851 12.6526  0.07137 0.13295 0.02342 12.7138  0.16735 0.14902 0.02458 0.361068 0.346167 0.03348  0.034895 254.17 0.50  375.45000
58 1584.0 1588.0 JW 248      83.76820899 -5.387204813 11.3141  0.18785 0.07296 0.02795 12.2152 -0.18174 0.09618 0.00477 0.828116 0.389445 0.033476 0.025407 318.89 1.03  181.57000
59 1586.0 1587.0 JW 201      83.75430427 -5.402825758 11.9109  0.06600 0.00149 0.00187 12.2090  0.10544 0.00297 0.00150 0.483427 0.382948 0.000425 0.00079  247.41 1.05  236.20000
60 1590.0 1593.0 JW 190      83.74711256 -5.392456476 13.2541 -0.03134 0.01629 0.00829 13.8071 -0.03113 0.04928 0.03227 0.151572 0.100371 0.000789 0.002337 350.70 0.60  257.49000
61 1595.0 1600.0             83.75085224 -5.402563056 14.8182  0.13990 0.01151 0.00400 16.5954 -0.32200 0.01252 0.01322 0.070804 0.019725 0.000326 0.000119  10.76 1.49  248.20000
62 1617.0 1621.0 JW 81       83.69329687 -5.408822911 11.6392  0.12523 0.01411 0.01518 13.1086  0.04691 0.01475 0.01212 0.689680 0.199359 0.006249 0.001087 274.14 1.48  456.27000
63 1986.0 1987.0 JW 63       83.67896710 -5.335279829 11.0598  0.12879 0.01307 0.02797 11.1640  0.07703 0.11576 0.01705 1.085792 1.043077 0.007172 0.060041 351.92 0.27  539.42000
64 2020.0 2021.0             83.73318716 -5.368621820 14.1939 -0.04466 0.02008 0.00515 14.3152 -0.07480 0.10923 0.06099 0.071881 0.067254 0.000491 0.004651 329.48 0.28  316.63000
65 2039.0 2040.0 JW 128      83.71736831 -5.375495097 11.0921  0.14235 0.26149 0.00092 11.4305  0.05730 0.27645 0.02362 0.917212 0.766359 0.214105 0.197388 213.64 0.41  367.93000
66 2042.0 2043.0 JW 124      83.71579716 -5.360911408 13.1125  0.00998 0.00071 0.01474 13.1251 -0.00467 0.14355 0.01523 0.218997 0.215652 6.2e-05  0.012077  12.53 0.44  384.25000
67 2106.0 2178.0             83.82424881 -5.387652709 11.0562  0.23328 0.00433 0.00166 13.5766 -0.13517 0.03250 0.01893 1.076085 0.155524 0.002364 0.002135 301.23 1.66   21.66000
68 2120.0 2141.0             83.81405833 -5.373692252 11.9889  0.15847 0.00700 0.01077 12.7307 -0.11194 0.01778 0.00579 0.829559 0.436105 0.003012 0.005149 120.26 0.86   59.81000
69 2137.0 2166.0             83.81586687 -5.386640582 12.5477 -0.15646 0.03086 0.01846 13.2618 -0.09249 0.22909 0.07378 0.375528 0.213436 0.007787 0.01973  217.51 1.45   14.67000
70 2160.0 2145.0 JW 399      83.80486975 -5.372469581 12.5846  0.24681 0.06677 0.06276 12.7295  0.17891 0.25106 0.08020 0.402563 0.366676 0.018061 0.062289 350.00 0.27   79.22000
71 2174.0 2203.0             83.81375107 -5.389763395 13.4816 -0.13420 0.02565 0.02389 14.8418 -0.17181 0.08535 0.00756 0.131702 0.044670 0.000907 0.001507 138.30 1.45   17.40000
72 2292.0 2291.0 [H97b] 3064 83.77566746 -5.370099122 13.7507  0.25890 0.09565 0.02963 13.7533  0.21938 0.08650 0.03527 0.353048 0.352414 0.023503 0.021243 104.94 0.42  169.82000
73 2309.0 2313.0             83.78432232 -5.400870849 13.1536  0.04862 0.03165 0.03323 14.5750 -0.23535 0.17536 0.07729 0.337123 0.099222 0.007733 0.008601 235.06 0.33  129.75000
74 2311.0 2312.0 JW 305      83.78189440 -5.400218193 13.5980  0.10250 0.00707 0.00071 13.6855  0.07444 0.00071 0.00885 0.134914 0.127465 0.000248 3e-05    307.97 0.52  137.42000
75 2328.0 2349.0             83.78310054 -5.354749985 13.1778  0.03695 0.00254 0.00756 16.1205 -0.26293 0.02480 0.00434 0.179853 0.019376 0.000186 0.000237 111.25 1.73  179.24000
76 2377.0 2410.0             83.84919239 -5.392852273 11.4114  0.18446 0.00712 0.01534 13.8080  0.19392 0.04272 0.03214 0.774667 0.100281 0.003272 0.002025  45.62 1.58  110.78000
77 2378.0 2406.0 JW 681      83.83902227 -5.395938119 11.5560  0.16357 0.01539 0.01708 13.5460  0.07632 0.02551 0.03446 0.681042 0.125976 0.00682  0.001074 232.62 1.07   76.95000
78 2402.0 2409.0             83.86233615 -5.400087795 13.3161 -0.05147 0.00986 0.00998 13.5607  0.07111 0.05086 0.00970 0.192851 0.148533 0.000725 0.002034 144.53 0.66  161.91000
79 2475.0 2479.0 [H97b] 3075 83.83410526 -5.385722580 12.3724  0.21684 0.11866 0.00825 12.7239  0.23800 0.40409 0.05863 0.699361 0.496730 0.053148 0.219269 297.17 0.28   57.66000
80 2523.0 2531.0             83.82322508 -5.374386947 16.2733 -0.21122 0.00661 0.03810 17.0409 -0.04236 0.06008 0.08346 0.017172 0.011120 6.3e-05  0.000322  74.98 1.48   57.53000
81 2567.0 2578.0 JW 776      83.85593930 -5.364296448 11.8656  0.18261 0.02658 0.01797 12.9945  0.16594 0.05586 0.03037 0.789877 0.313458 0.012296 0.010823  71.82 0.53  162.59000
82 2568.0 2574.0 JW 777      83.85618928 -5.359850979 12.1534  0.20641 0.01205 0.00693 12.6085  0.23874 0.01852 0.00274 0.397044 0.295173 0.00323  0.002324 344.31 1.27  172.79000
83 2570.0 2580.0 JW 687      83.84033433 -5.363036428 12.1990  0.19782 0.00917 0.02117 13.3031  0.32257 0.27708 0.05625 0.653204 0.281969 0.003971 0.035991 230.25 0.50  123.81000
84 2777.0 2778.0             83.71249589 -5.299007349 13.1034 -0.10238 0.08648 0.04005 13.1737 -0.08501 0.26059 0.00903 0.243533 0.224243 0.007798 0.023988 249.56 0.23  502.40000
85 2801.0 2803.0 JW 224      83.76145080 -5.329011974 13.2196  0.16028 0.02058 0.09968 13.5318  0.05246 0.42770 0.01754 0.157598 0.127417 0.00152  0.020316 167.38 0.26  300.00000
86 2847.0 2848.0 JW 223      83.76013362 -5.346219367 11.9946  0.22250 0.16963 0.00071 12.5745  0.21951 0.07707 0.00211 0.868018 0.550754 0.097453 0.027169 129.92 0.39  262.21000
87 2996.0 3015.0             83.80924385 -5.334506437 12.7827  0.22483 0.00898 0.00900 15.8568 -0.20921 0.05616 0.05896 0.629193 0.047050 0.003694 0.000989  46.22 0.97  201.44000
88 3034.0 3036.0 JW 511      83.81790674 -5.369496013 12.7898  0.16824 0.15094 0.04690 13.6121  0.34798 0.37974 0.06482 0.477244 0.271901 0.046086 0.048665 238.98 0.43   72.70000
89 3219.0 3214.0             83.81023134 -5.290433549 12.3744  0.17705 0.04165 0.04333 12.7145  0.18596 0.41922 0.02965 0.783260 0.570812 0.01931  0.253313 353.10 0.30  358.54000
90 3281.0 3298.0 JW 797      83.86073904 -5.298074636 12.7030  0.01845 0.00100 0.00063 15.8470 -0.31727 0.00400 0.00103 0.281784 0.024144 0.000124 0.000118 326.62 1.59  363.02000
91 3369.0 3372.0 JW 406      83.80611977 -5.286186019 11.5639  0.24900 0.00740 0.00141 12.7125  0.07692 0.04494 0.00153 1.067543 0.497094 0.003716 0.013917 273.81 1.00  375.26000
92 3609.0 3610.0             83.64034847 -5.243392036 12.4482  0.13909 0.01945 0.02108 13.4495  0.05554 0.34300 0.06015 0.325088 0.134430 0.00383  0.016204 336.97 0.54  830.09000
93 3727.0 3726.0 JW 722      83.84296831 -5.565553973 12.8682  0.02978 0.24720 0.02482 12.9832  0.02204 0.22410 0.01067 0.292779 0.274772 0.036906 0.026167 214.71 0.38  639.21000
94 3826.0 3829.0 JW 498      83.81558610 -5.549731098 12.2893  0.10588 0.01975 0.01047 14.1851  0.26256 0.03169 0.01726 0.391272 0.074701 0.005308 0.000692 121.04 0.75  576.29000
95 4233.0 4234.0             83.89981205 -5.645151344 13.1710  0.01422 0.01090 0.01279 13.8088 -0.03809 0.06358 0.04683 0.220153 0.124019 0.000966 0.002659   9.50 0.58  965.07000
96 4307.0 4308.0             83.76696877 -5.680884949 13.0407  0.04181 0.02363 0.01104 13.2977  0.06311 0.27477 0.01429 0.193414 0.147667 0.001746 0.014425 211.14 0.99 1064.69000 

